Performance of new silica aerogels in a threshold Cerenkov counter

New highly transparent, hydrophobic silica aerogels with refractive indices of 1.01 to 1.07 have been produced by Aspen Aerogels, Inc., and select tiles have been tested using an electron beam at the DESY, Hamburg facility. A diffusively-reflective threshold Cerenkov counter was designed and constructed for the purpose of evaluating the aerogels, and can accommodate aerogel tile areas of up to 20 cm by 20 cm. Measurements of the performance of the counter using the new aerogels as Cerenkov radiators are given in terms of photoelectron yields and a figure of merit.

==> figures/2DData.tsv <==
-76.5	-78.5	5.1132
-51.5	-78.5	5.18786
-26.5	-78.5	5.15284
-1.5	-78.5	4.00229
23.5	-78.5	5.19677
48.5	-78.5	5.0628
73.5	-78.5	4.91526
-76.5	-53.5	5.29993
-51.5	-53.5	5.52795
-26.5	-53.5	5.48698
-1.5	-53.5	4.41715
23.5	-53.5	5.53989
48.5	-53.5	5.47039
73.5	-53.5	5.50564
-76.5	-28.5	5.47464
-51.5	-28.5	5.5607
-26.5	-28.5	5.52376
-1.5	-28.5	4.50872
23.5	-28.5	5.58842
48.5	-28.5	5.67823
73.5	-28.5	5.5399
-76.5	-3.5	5.50022
-51.5	-3.5	5.59937
-26.5	-3.5	5.58661
-1.5	-3.5	4.50813
23.5	-3.5	5.62186
48.5	-3.5	5.71671
73.5	-3.5	5.62798
-76.5	21.5	5.52329
-51.5	21.5	5.58283
-26.5	21.5	5.52297
-1.5	21.5	4.52391
23.5	21.5	5.61226
48.5	21.5	5.68967
73.5	21.5	5.56771
-76.5	46.5	5.41698
-51.5	46.5	5.46622
-26.5	46.5	5.43214
-1.5	46.5	4.46433
23.5	46.5	5.52745
48.5	46.5	5.59856
73.5	46.5	5.4848
-76.5	71.5	5.27238
-51.5	71.5	5.33796
-26.5	71.5	5.31382
-1.5	71.5	4.32009
23.5	71.5	5.39594
48.5	71.5	5.46963
73.5	71.5	5.37329
98.5	-3.5	0.759673
88.5	-3.5	2.395
78.5	-3.5	5.53009
-81.5	-3.5	5.46427
-91.5	-3.5	5.02885
-101.5	-3.5	1.504113
-111.5	-3.5	0.775912


==> figures/IoRData.dat <==
1.026417774
1.026417774
1.026011368
1.026417774
1.026823964
1.026417774
1.026417774
1.026417774
1.026823964
1.026823964
1.026417774
1.025197913
1.024790865
1.025197913
1.025197913
1.021935594
1.021935594
1.021526858
1.021935594
1.024790865
1.024790865
1.026011368
1.026011368
1.040900465
1.040502173
1.039305886
1.039704882
1.039704882
1.041298523
1.039704882
1.067024106
1.066642697
1.066642697
1.067405248
1.066642697
1.067024106
1.06626102
1.021526858
1.021935594
1.021935594
1.021526858
1.021935594
1.021526858
1.021526858
1.015782956
1.016194553
1.015782956
1.015782956
1.024790865
1.024383603
1.024790865
1.020708761
1.021935594
1.021526858
1.020708761
1.020708761
1.021935594
1.026823964
1.022344121
1.022344121
1.022344121
1.026417774
1.026417774
1.022752439
1.020708761
1.018249521
1.018249521
1.020708761
1.019889836
1.020708761
1.014959163
1.016194553
1.01660595
1.016194553
1.01660595
1.026417774
1.026011368
1.026011368
1.026417774
1.01660595
1.014959163
1.017017146
1.024383603
1.020708761
1.021526858
1.027635696
1.027229938
1.027635696
1.019070088
1.019480065
1.019480065
1.019480065
1.018659906
1.018659906
1.018659906
1.018659906
1.019480065
1.019480065
1.058184837
1.057409689
1.057409689
1.057409689
1.016194553
1.014959163
1.014959163
1.016194553
1.027635696
1.028041236
1.027229938
1.027635696
1.027229938
1.028041236
1.028041236
1.027635696
1.027229938
1.027229938

